Adversarial Disentanglement of Speaker Representation for Attribute-Driven Privacy Preservation

In speech technologies, speaker's voice representation is used in many applications such as speech recognition, voice conversion, speech synthesis and, obviously, user authentication. Modern vocal representations of the speaker are based on neural embeddings. In addition to the targeted information, these representations usually contain sensitive information about the speaker, like the age, sex, physical state, education level or ethnicity. In order to allow the user to choose which information to protect, we introduce in this paper the concept of attribute-driven privacy preservation in speaker voice representation. It allows a person to hide one or more personal aspects to a potential malicious interceptor and to the application provider. As a first solution to this concept, we propose to use an adversarial autoencoding method that disentangles in the voice representation a given speaker attribute thus allowing its concealment. We focus here on the sex attribute for an Automatic Speaker Verification (ASV) task. Experiments carried out using the VoxCeleb datasets have shown that the proposed method enables the concealment of this attribute while preserving ASV ability.

==> hist/hist0N.txt <==
0.005 1
0.015 0
0.025 0
0.035 0
0.045 0
0.055 0
0.065 0
0.075 0
0.085 0
0.095 0
0.105 0
0.115 0
0.125 0
0.135 0
0.145 0
0.155 0
0.165 0
0.175 0
0.185 0
0.195 0
0.205 0
0.215 0
0.225 0
0.235 0
0.245 0
0.255 0
0.265 0
0.275 0
0.285 0
0.295 0
0.305 0
0.315 0
0.325 0
0.335 0
0.345 0
0.355 0
0.365 0
0.375 0
0.385 0
0.395 0
0.405 0
0.415 0
0.425 0
0.435 0
0.445 0
0.455 18
0.465 70
0.475 5698
0.485 100
0.495 1277
0.505 0
0.515 1169
0.525 0
0.535 0
0.545 0
0.555 0
0.565 403
0.575 0
0.585 26
0.595 0
0.605 0
0.615 5
0.625 0
0.635 0
0.645 341
0.655 0
0.665 0
0.675 0
0.685 9
0.695 0
0.705 0
0.715 0
0.725 0
0.735 0
0.745 0
0.755 0
0.765 0
0.775 0
0.785 0
0.795 0
0.805 0
0.815 0
0.825 0
0.835 0
0.845 0
0.855 0
0.865 0
0.875 0
0.885 0
0.895 0
0.905 0
0.915 0
0.925 0
0.935 0
0.945 0
0.955 0
0.965 0
0.975 0
0.985 0
0.995 0


==> hist/hist0O.txt <==
0.005 972
0.015 4667
0.025 1297
0.035 820
0.045 0
0.055 506
0.065 45
0.075 0
0.085 0
0.095 0
0.105 0
0.115 270
0.125 0
0.135 19
0.145 0
0.155 0
0.165 0
0.175 82
0.185 0
0.195 0
0.205 0
0.215 0
0.225 0
0.235 0
0.245 0
0.255 0
0.265 68
0.275 0
0.285 0
0.295 0
0.305 34
0.315 82
0.325 0
0.335 0
0.345 0
0.355 0
0.365 0
0.375 72
0.385 0
0.395 0
0.405 0
0.415 0
0.425 0
0.435 0
0.445 0
0.455 0
0.465 15
0.475 0
0.485 0
0.495 0
0.505 0
0.515 0
0.525 0
0.535 0
0.545 0
0.555 0
0.565 0
0.575 0
0.585 0
0.595 0
0.605 69
0.615 0
0.625 0
0.635 0
0.645 0
0.655 0
0.665 0
0.675 0
0.685 0
0.695 0
0.705 0
0.715 0
0.725 28
0.735 0
0.745 0
0.755 0
0.765 0
0.775 0
0.785 0
0.795 10
0.805 0
0.815 0
0.825 0
0.835 0
0.845 0
0.855 0
0.865 0
0.875 0
0.885 0
0.895 2
0.905 0
0.915 15
0.925 3
0.935 0
0.945 0
0.955 23
0.965 1
0.975 0
0.985 7
0.995 6


==> hist/hist0Z.txt <==
0.005 0
0.015 0
0.025 0
0.035 0
0.045 0
0.055 0
0.065 0
0.075 0
0.085 0
0.095 0
0.105 0
0.115 0
0.125 0
0.135 0
0.145 0
0.155 0
0.165 0
0.175 0
0.185 0
0.195 0
0.205 0
0.215 0
0.225 0
0.235 0
0.245 0
0.255 0
0.265 0
0.275 0
0.285 0
0.295 0
0.305 0
0.315 0
0.325 0
0.335 0
0.345 0
0.355 0
0.365 0
0.375 0
0.385 0
0.395 0
0.405 0
0.415 0
0.425 0
0.435 0
0.445 0
0.455 5516
0.465 0
0.475 391
0.485 620
0.495 355
0.505 371
0.515 0
0.525 449
0.535 272
0.545 0
0.555 0
0.565 0
0.575 0
0.585 24
0.595 0
0.605 199
0.615 0
0.625 0
0.635 52
0.645 670
0.655 12
0.665 2
0.675 90
0.685 84
0.695 0
0.705 0
0.715 0
0.725 0
0.735 0
0.745 0
0.755 0
0.765 0
0.775 0
0.785 10
0.795 0
0.805 0
0.815 0
0.825 0
0.835 0
0.845 0
0.855 0
0.865 0
0.875 0
0.885 0
0.895 0
0.905 0
0.915 0
0.925 0
0.935 0
0.945 0
0.955 0
0.965 0
0.975 0
0.985 0
0.995 0


==> hist/hist1N.txt <==
0.005 0
0.015 0
0.025 0
0.035 0
0.045 0
0.055 0
0.065 0
0.075 0
0.085 0
0.095 0
0.105 0
0.115 0
0.125 0
0.135 0
0.145 0
0.155 0
0.165 0
0.175 0
0.185 0
0.195 0
0.205 0
0.215 0
0.225 0
0.235 0
0.245 0
0.255 0
0.265 0
0.275 0
0.285 0
0.295 0
0.305 0
0.315 0
0.325 0
0.335 0
0.345 0
0.355 0
0.365 0
0.375 0
0.385 0
0.395 0
0.405 0
0.415 0
0.425 0
0.435 0
0.445 0
0.455 15
0.465 62
0.475 5224
0.485 96
0.495 1267
0.505 0
0.515 1249
0.525 0
0.535 0
0.545 0
0.555 0
0.565 528
0.575 0
0.585 36
0.595 0
0.605 0
0.615 8
0.625 0
0.635 0
0.645 610
0.655 0
0.665 0
0.675 0
0.685 20
0.695 0
0.705 0
0.715 0
0.725 0
0.735 0
0.745 0
0.755 0
0.765 0
0.775 0
0.785 0
0.795 0
0.805 0
0.815 0
0.825 0
0.835 0
0.845 0
0.855 0
0.865 0
0.875 0
0.885 0
0.895 0
0.905 0
0.915 0
0.925 0
0.935 0
0.945 0
0.955 0
0.965 0
0.975 0
0.985 0
0.995 1


==> hist/hist1O.txt <==
0.005 6
0.015 65
0.025 32
0.035 31
0.045 0
0.055 31
0.065 3
0.075 0
0.085 0
0.095 0
0.105 0
0.115 34
0.125 0
0.135 3
0.145 0
0.155 0
0.165 0
0.175 17
0.185 0
0.195 0
0.205 0
0.215 0
0.225 0
0.235 0
0.245 0
0.255 0
0.265 25
0.275 0
0.285 0
0.295 0
0.305 15
0.315 38
0.325 0
0.335 0
0.345 0
0.355 0
0.365 0
0.375 43
0.385 0
0.395 0
0.405 0
0.415 0
0.425 0
0.435 0
0.445 0
0.455 0
0.465 13
0.475 0
0.485 0
0.495 0
0.505 0
0.515 0
0.525 0
0.535 0
0.545 0
0.555 0
0.565 0
0.575 0
0.585 0
0.595 0
0.605 107
0.615 0
0.625 0
0.635 0
0.645 0
0.655 0
0.665 0
0.675 0
0.685 0
0.695 0
0.705 0
0.715 0
0.725 73
0.735 0
0.745 0
0.755 0
0.765 0
0.775 0
0.785 0
0.795 38
0.805 0
0.815 0
0.825 0
0.835 0
0.845 0
0.855 0
0.865 0
0.875 0
0.885 0
0.895 17
0.905 0
0.915 158
0.925 39
0.935 0
0.945 0
0.955 456
0.965 25
0.975 0
0.985 477
0.995 7367


==> hist/hist1Z.txt <==
0.005 0
0.015 0
0.025 0
0.035 0
0.045 0
0.055 0
0.065 0
0.075 0
0.085 0
0.095 0
0.105 0
0.115 0
0.125 0
0.135 0
0.145 0
0.155 0
0.165 0
0.175 0
0.185 0
0.195 0
0.205 0
0.215 0
0.225 0
0.235 0
0.245 0
0.255 0
0.265 0
0.275 0
0.285 0
0.295 0
0.305 0
0.315 0
0.325 0
0.335 0
0.345 0
0.355 0
0.365 0
0.375 0
0.385 0
0.395 0
0.405 0
0.415 0
0.425 0
0.435 0
0.445 0
0.455 4582
0.465 0
0.475 357
0.485 576
0.495 349
0.505 384
0.515 0
0.525 487
0.535 316
0.545 0
0.555 0
0.565 0
0.575 0
0.585 34
0.595 0
0.605 305
0.615 0
0.625 0
0.635 90
0.645 1202
0.655 23
0.665 4
0.675 190
0.685 179
0.695 0
0.705 0
0.715 0
0.725 0
0.735 0
0.745 0
0.755 0
0.765 0
0.775 0
0.785 36
0.795 0
0.805 0
0.815 0
0.825 0
0.835 0
0.845 0
0.855 0
0.865 0
0.875 0
0.885 0
0.895 0
0.905 0
0.915 0
0.925 0
0.935 0
0.945 0
0.955 0
0.965 0
0.975 0
0.985 0
0.995 0

